Compacter networks as a defensive mechanism: How firms clustered during 2015 Financial Crisis in China

The stock market's reaction to the external risk shock is closely related to the cross-shareholding network structure. This paper takes the public information of listed companies in the A-share securities market as the primary sample to study the relationship between the stock return rate, market performance, and network topology before and after China's stock market crash in 2015. Data visualization and empirical analysis demonstrate that the return rate of stocks is related to the company's traditional business ability and the social capital brought by cross-holding. Several heteroscedasticity tests and endogeneity tests with IV are conducted to support the robustness. The structure of the cross-shareholding network experienced upheaval after the shock, even distorting the effects of market value, and assets holding on the return rate. The enterprises in the entire shareholding network are connected more firmly to overcome systematic external risks. The number of enterprise clusters is significantly reduced during the process. Besides, the number of newly established cross-shareholding relationships shows an outbreak, which may explain the rapid maintenance of stability in the financial system. When stable clustering is formed before and after a stock crash (rather than when it occurs), the clustering coefficient of clear clustering still has an apparent positive influence on the return rate of stocks. To sum up, the compacted network may prevent the firms from pursuing aggressive earning before the financial crisis, but would protect firms from suffering relatively high losses during and after the shock.

==> undergraduate thesis/.vscode/ltex.disabledRules.en-US.txt <==
UPPERCASE_SENTENCE_START
COMMA_PARENTHESIS_WHITESPACE
MORFOLOGIK_RULE_EN_US

